Cellular automata and communication complexity

The model of cellular automata is fascinating because very simple local rules can generate complex global behaviors. The relationship between local and global function is subject of many studies. We tackle this question by using results on communication complexity theory and, as a by-product, we provide (yet another) classification of cellular automata.

==> dn/gnuplot_commands.txt <==
#!/usr/bin/gnuplot
set terminal fig
set output "dn.fig"
plot [x=1:12] [0:30] "rule 1" with linespoints, "rule 23" with linespoints, "rule 30" with linespoints, "rule 44" with linespoints, "rule 54" with linespoints

